Collapsing Taylor Mode Automatic Differentiation

Computing partial differential equation (PDE) operators via nested backpropagation is expensive, yet popular, and severely restricts their utility for scientific machine learning. Recent advances, like the forward Laplacian and randomizing Taylor mode automatic differentiation (AD), propose forward schemes to address this. We introduce an optimization technique for Taylor mode that 'collapses' derivatives by rewriting the computational graph, and demonstrate how to apply it to general linear PDE operators, and randomized Taylor mode. The modifications simply require propagating a sum up the computational graph, which could -- or should -- be done by a machine learning compiler, without exposing complexity to users. We implement our collapsing procedure and evaluate it on popular PDE operators, confirming it accelerates Taylor mode and outperforms nested backpropagation.

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/hessian_trace_best.txt <==
\num{23.98972891556767} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/hessian_trace_peakmem.txt <==
\num{176.80382113759194} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/hessian_trace_peakmem_nondifferentiable.txt <==
\num{88.80382113759195} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_naive_best.txt <==
\num{23.349315565815306} (\num{0.9733046858509192}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_naive_peakmem.txt <==
\num{204.7944408160823} (\num{1.1583145629907374}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_naive_peakmem_nondifferentiable.txt <==
\num{47.882867322263955} (\num{0.5391982767056229}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_simplified_best.txt <==
\num{11.83195615499053} (\num{0.49320924786742426}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_simplified_peakmem.txt <==
\num{88.7102361202647} (\num{0.5017438851122386}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_laplacian_vary_num_samples/jet_simplified_peakmem_nondifferentiable.txt <==
\num{35.76534934103758} (\num{0.40274561255222363}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/hessian_trace_best.txt <==
\num{24.11486049766999} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/hessian_trace_peakmem.txt <==
\num{177.59201727518388} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/hessian_trace_peakmem_nondifferentiable.txt <==
\num{89.59201727518389} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_naive_best.txt <==
\num{23.47629820166011} (\num{0.9735199672388078}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_naive_peakmem.txt <==
\num{204.79429351225033} (\num{1.1531728545822855}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_naive_peakmem_nondifferentiable.txt <==
\num{47.882867322263955} (\num{0.5344546174821654}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_simplified_best.txt <==
\num{11.920891179481746} (\num{0.4943379697607439}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_simplified_peakmem.txt <==
\num{88.71008881643276} (\num{0.49951619547726606}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_2048_device_cuda_dim_50_distribution_normal_name_weighted_laplacian_vary_num_samples_rank_ratio_1_0/jet_simplified_peakmem_nondifferentiable.txt <==
\num{35.765349341037584} (\num{0.3992024114289503}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/hessian_trace_best.txt <==
\num{43.82899573549869} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/hessian_trace_peakmem.txt <==
\num{212.26228637837823} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/hessian_trace_peakmem_nondifferentiable.txt <==
\num{86.44269130866216} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_naive_best.txt <==
\num{6.636175098539406} (\num{0.15141061270460568}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_naive_peakmem.txt <==
\num{64.48353862502677} (\num{0.3037917838597035}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_naive_peakmem_nondifferentiable.txt <==
\num{14.942480742360788} (\num{0.17285996671488926}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_simplified_best.txt <==
\num{4.934392554900167} (\num{0.11258283408268066}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_simplified_peakmem.txt <==
\num{37.94950079711943} (\num{0.17878588535257148}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_batch_size_256_device_cuda_dim_5_distribution_normal_name_bilaplacian_vary_num_samples/jet_simplified_peakmem_nondifferentiable.txt <==
\num{13.44800141000759} (\num{0.15557129476670986}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/hessian_trace_best.txt <==
\num{0.608748537762858} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/hessian_trace_peakmem.txt <==
\num{4.415043745954585} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/hessian_trace_peakmem_nondifferentiable.txt <==
\num{2.2109224579881133} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_naive_best.txt <==
\num{0.5638134550967454} (\num{0.9261844918244102}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_naive_peakmem.txt <==
\num{4.553236470252666} (\num{1.0313004201656448}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_naive_peakmem_nondifferentiable.txt <==
\num{1.1901513698932633} (\num{0.5383053420047452}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_simplified_best.txt <==
\num{0.2904394983183383} (\num{0.47710915148264543}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_simplified_peakmem.txt <==
\num{2.0595845966509767} (\num{0.46649245515135207}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_50_name_laplacian_vary_batch_size/jet_simplified_peakmem_nondifferentiable.txt <==
\num{0.8971034062805763} (\num{0.4057597782497171}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/hessian_trace_best.txt <==
\num{1.2439927487619993} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/hessian_trace_peakmem.txt <==
\num{7.855936095166244} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/hessian_trace_peakmem_nondifferentiable.txt <==
\num{3.5169997755341087} (\num{1.0}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_naive_best.txt <==
\num{0.898828510669203} (\num{0.7225351687650126}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_naive_peakmem.txt <==
\num{7.681819604881255} (\num{0.9778363153447592}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_naive_peakmem_nondifferentiable.txt <==
\num{1.2493621387953733} (\num{0.3552352057246404}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_simplified_best.txt <==
\num{0.6862874899067254} (\num{0.5516812622820407}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_simplified_peakmem.txt <==
\num{4.820656216648105} (\num{0.6136323104275574}x)

==> jet/exp/exp01_benchmark_laplacian/performance/architecture_tanh_mlp_768_768_512_512_1_device_cuda_dim_5_name_bilaplacian_vary_batch_size/jet_simplified_peakmem_nondifferentiable.txt <==
\num{1.1441227436203982} (\num{0.32531214576112566}x)
